ActMOF: Mapping Reticular Synthesis through Active Learning

Reticular chemistry allows metal-organic frameworks (MOFs) to be designed from their building units, yet their synthesis remains constrained by sparse experimental data, noisy crystallization outcomes, and the absence of benchmarks for comparing active-learning strategies. While data-driven approaches such as Bayesian optimization (BO) can improve synthesis success rates, selecting appropriate optimizers beforehand for mapping MOF crystallization landscapes remains largely empirical. Here we present ActMOF, an experiment-grounded benchmark for comparing search strategies in aluminum-carboxylate MOF synthesis. ActMOF is emulated from experimentally measured microwave syntheses with each encoded condition assigned a crystallinity index calculated based on diffraction peak intensity and full width at half-maximum. By benchmarking policies guided by Gaussian processes (GP), tree ensembles and large language models (LLM), ActMOF placed the GP family among the leading policies for active learning in sparse synthesis landscapes. It then demonstrated transferability by guiding the microwave synthesis of six reticularly related aluminum MOFs. All six campaigns gave crystalline products within a fixed budget of 12 experiments each, and established a reusable testbed for AI-driven MOF synthesis.

==> SI_boxes/box1_system_prompt.txt <==
You are a metal-organic framework synthetic chemist who choose [sic] the next microwave synthesis experiments for aluminum dicarboxylate MOFs.

The task:
Choose exactly 3 new experiments from candidate_pool.
The goal is to maximize q_final = Intensity_final / FWHM_final.
Higher q_final is better because it means stronger diffraction intensity and sharper peaks.

Reaction background:
Each experiment uses the same amount of organic linker: 1 mmol.
The linker is a linear or V-shaped dicarboxylate linker.
The metal precursor is AlCl3.6H2O stock solution (100 mg/mL) in DI water.
The modulator/base is NaOH stock solution (100 mg/mL) in DI water.
The reaction is run in a 35 mL Pyrex microwave pressure vessel.

Very important:
The five input variables are integer codes, not direct mmol/mL/minute/Celsius values.

1. metal_amount: integer 5 to 75 (encodes AlCl3.6H2O stock volume).
2. modulator: integer 5 to 15 (encodes NaOH stock volume).
3. add_solvent: integer 0 to 30 (encodes extra DI water).
4. reaction_time: integer 1 to 12 (encodes microwave heating time).
5. reaction_temperature: integer 10 to 30 (encodes microwave heating temperature).

Hard rules:
- Do not invent conditions outside the stated integer ranges.
- Do not repeat previously suggested conditions.
- Output ONLY the five encoded integer variables (plus a short rationale) for each of the three new experiments - never decoded mL/mmol/min/Celsius values.

==> SI_boxes/box2_user_template.txt <==
{
  "job": "Suggest the next three MOF synthesis experiments for active learning.",
  "objective": "Maximize q_final = Intensity_final / FWHM_final.",
  "important_instruction": "Generate new synthesis parameter sets directly.",
  "previous_experiments": [
    |cmt@// one object per experiment: the 45 most recent experiments of the run, oldest first~
    {
      "metal_amount": "<metal_amount>",
      "modulator": "<modulator>",
      "add_solvent": "<add_solvent>",
      "reaction_time": "<reaction_time>",
      "reaction_temperature": "<reaction_temperature>",
      "q_final": "<q_final>"
    }
  ],
  "allowed_ranges": {
    "metal_amount": "integer 5 to 75",
    "modulator": "integer 5 to 15",
    "add_solvent": "integer 0 to 30",
    "reaction_time": "integer 1 to 12",
    "reaction_temperature": "integer 10 to 30"
  },
  "required_behavior": [
    "Propose exactly three new experiments.",
    "Return only the five encoded integer variables for each experiment.",
    "Do not repeat previous experiments.",
    "Prefer high expected q_final, but include diversity to learn the landscape.",
    "Use one exploitation condition, one local perturbation, and one exploration condition."
  ],
  "repair_context": ""   |cmt@// empty, except on a retry (Box S4)~
}

==> SI_boxes/box4_example.txt <==
|cmt@// REQUEST: model gpt-5.5, reasoning_effort none, seed 1055994896, max_completion_tokens 1500~
|cmt@// system message: see Box S1~
|cmt@// user message:~
{
 "job": "Suggest the next three MOF synthesis experiments for active learning.",
 "objective": "Maximize q_final = Intensity_final / FWHM_final.",
 "important_instruction": "Generate new synthesis parameter sets directly.",
 "previous_experiments": [
  {"metal_amount": 30, "modulator": 7, "add_solvent": 2, "reaction_time": 3, "reaction_temperature": 13, "q_final": 0.0},
  {"metal_amount": 7, "modulator": 8, "add_solvent": 26, "reaction_time": 10, "reaction_temperature": 18, "q_final": 0.0},
  {"metal_amount": 56, "modulator": 10, "add_solvent": 12, "reaction_time": 12, "reaction_temperature": 17, "q_final": 0.0},
  {"metal_amount": 45, "modulator": 10, "add_solvent": 8, "reaction_time": 8, "reaction_temperature": 25, "q_final": 0.0},
  {"metal_amount": 58, "modulator": 11, "add_solvent": 10, "reaction_time": 11, "reaction_temperature": 20, "q_final": 0.0},
  {"metal_amount": 18, "modulator": 14, "add_solvent": 24, "reaction_time": 6, "reaction_temperature": 28, "q_final": 0.0},
  {"metal_amount": 65, "modulator": 12, "add_solvent": 6, "reaction_time": 12, "reaction_temperature": 26, "q_final": 0.0},
  {"metal_amount": 55, "modulator": 13, "add_solvent": 5, "reaction_time": 10, "reaction_temperature": 27, "q_final": 0.0},
  {"metal_amount": 72, "modulator": 6, "add_solvent": 1, "reaction_time": 9, "reaction_temperature": 30, "q_final": 0.0},
  {"metal_amount": 40, "modulator": 9, "add_solvent": 10, "reaction_time": 10, "reaction_temperature": 24, "q_final": 0.0},
  {"metal_amount": 60, "modulator": 9, "add_solvent": 4, "reaction_time": 10, "reaction_temperature": 29, "q_final": 0.0},
  {"metal_amount": 22, "modulator": 6, "add_solvent": 18, "reaction_time": 12, "reaction_temperature": 22, "q_final": 62309.0},
  {"metal_amount": 20, "modulator": 6, "add_solvent": 20, "reaction_time": 12, "reaction_temperature": 23, "q_final": 55320.0},
  {"metal_amount": 24, "modulator": 5, "add_solvent": 17, "reaction_time": 11, "reaction_temperature": 21, "q_final": 51432.0},
  {"metal_amount": 32, "modulator": 6, "add_solvent": 22, "reaction_time": 12, "reaction_temperature": 20, "q_final": 0.0}
 ],
 "allowed_ranges": {
  "metal_amount": "integer 5 to 75",
  "modulator": "integer 5 to 15",
  "add_solvent": "integer 0 to 30",
  "reaction_time": "integer 1 to 12",
  "reaction_temperature": "integer 10 to 30"
 },
 "required_behavior": [
  "Propose exactly three new experiments.",
  "Return only the five encoded integer variables for each experiment.",
  "Do not repeat previous experiments.",
  "Prefer high expected q_final, but include diversity to learn the landscape.",
  "Use one exploitation condition, one local perturbation, and one exploration condition."
 ],
 "repair_context": ""
}

|cmt@// RESPONSE of the model~
{
 "strategy_summary": "Focus near the only high-q region observed: relatively low metal_amount, low modulator, high add_solvent, long reaction_time, and moderate reaction_temperature. The batch includes one exploitation point near the best condition, one small local perturbation to map sensitivity, and one broader exploration point that stays chemically plausible while testing the edge of the productive basin.",
 "next_conditions": [
  {
   "metal_amount": 21,
   "modulator": 6,
   "add_solvent": 19,
   "reaction_time": 12,
   "reaction_temperature": 22,
   "rationale": "Exploitation condition centered between the two strongest prior hits, preserving low modulator and maximum reaction_time while targeting the apparent optimum in dilution and temperature."
  },
  {
   "metal_amount": 25,
   "modulator": 6,
   "add_solvent": 18,
   "reaction_time": 12,
   "reaction_temperature": 21,
   "rationale": "Local perturbation around the best-performing region to test slightly higher metal_amount and nearby solvent/temperature values without repeating prior successful conditions."
  },
  {
   "metal_amount": 16,
   "modulator": 5,
   "add_solvent": 22,
   "reaction_time": 11,
   "reaction_temperature": 24,
   "rationale": "Exploration condition probing lower metal_amount, minimum modulator, and higher dilution while maintaining long heating and moderate temperature to test whether the productive crystallization window extends outward."
  }
 ]
}

|cmt@// result of the three conditions on the landscape: q = 63,108, 17,817, 108,359; best q of the run~
|cmt@// after iteration 5: 108,359~


==> SI_boxes/box5_repair_example.txt <==
|cmt@// gpt-5.5, run 2, iteration 30. The request contains the 45 most recent of the 90 experiments of~
|cmt@// the run.~

|cmt@// ATTEMPT 1: one of the three proposed conditions was rejected by the validation:~
{"metal_amount": 18, "modulator": 5, "add_solvent": 21, "reaction_time": 12, "reaction_temperature": 26}
|cmt@// rationale given by the model:~
"Exploitation: combines the best metal_amount observed near 18 with the best lower add_solvent region and temperature 26; this exact condition has not been run and should test whether the 127k q_final basin peaks at metal_amount 18 rather than 17."
|cmt@// This condition had already been queried in iteration 29 (experiment 88 of the run, q =~
|cmt@// 127,236); it~
|cmt@// was inside the 45-experiment window.~

|cmt@// ATTEMPT 2: the same two messages are sent again, with the user-message field~
"repair_context": "Your previous answer was invalid: Repeats an already-tried condition: {'metal_amount': 18, 'modulator': 5, 'add_solvent': 21, 'reaction_time': 12, 'reaction_temperature': 26, 'rationale': 'Exploitation: combines the best metal_amount observed near 18 with the best lower add_solvent region and temperature 26; this exact condition has not been run and should test whether the 127k q_final basin peaks at metal_amount 18 rather than 17.'}"

|cmt@// Response to attempt 2 (accepted):~
{
 "strategy_summary": "Exploit the current best basin at low modulator, maximum time, temperature 26, and reduced add_solvent, while avoiding all previously run tuples. The set includes one near-maximum exploitation point, one local perturbation around the best observed condition, and one broader exploration toward still lower dilution to test whether the q_final optimum continues beyond add_solvent 21.",
 "next_conditions": [
  {
   "metal_amount": 18,
   "modulator": 5,
   "add_solvent": 20,
   "reaction_time": 12,
   "reaction_temperature": 26,
   "rationale": "Exploitation: keeps the strongest-performing metal/modulator/time/temperature region and steps add_solvent just below the best low-dilution results without repeating prior experiments."
  },
  {
   "metal_amount": 17,
   "modulator": 5,
   "add_solvent": 20,
   "reaction_time": 12,
   "reaction_temperature": 26,
   "rationale": "Local perturbation: directly tests whether the current best metal_amount 17 condition benefits from one further decrease in add_solvent from 21 to 20."
  },
  {
   "metal_amount": 18,
   "modulator": 5,
   "add_solvent": 19,
   "reaction_time": 12,
   "reaction_temperature": 26,
   "rationale": "Exploration: probes a more concentrated regime beyond the observed high-q basin to learn whether reduced add_solvent continues improving crystallinity or begins to degrade phase quality."
  }
 ]
}

|cmt@// Outcome on the landscape: q = 133,471, 147,961, 154,918; best q of the run after iteration 30:~
|cmt@// 154,918~

